Unexpected local extrema for the Sendov conjecture

Let S(n) be the set of all polynomials of degree n with all roots in the unit disk, and define d(P) to be the maximum of the distances from each of the roots of a polynomial P to that root's nearest critical point. In this notation, Sendov's conjecture asserts that d(P)<=1 for every P in S(n). Define P in S(n) to be locally extremal if d(P)>=d(Q) for all nearby Q in S(n), and note that maximizing d(P) over all locally extremal polynomials P would settle the Sendov conjecture. Prior to now, the only polynomials known to be locally extremal were of the form P(z)=c(z^n+a) with |a|=1. In this paper, we determine sufficient conditions for real polynomials of a different form to be locally extremal, and we use these conditions to find locally extremal polynomials of this form of degrees 8, 9, 12, 13, 14, 15, 19, 20, and 26.

==> MapleCode-arxiv-v3.txt <==
#  MapleCode-arxiv-v3.txt
#  Written by Michael J. Miller
#  Last revised 9-Aug-2007
#  %auto-ignore (this tells arXiv not to TeX this file)

#################################################################
#  This file contains the Maple code used for the computations  #
#  in "Unexpected local extrema for the Sendov conjecture",     #
#  by Michael J. Miller,                                        #
#  preprint at http://arxiv.org/abs/math/0505424 [v3]           #
#################################################################

# Gaussian elimination with full pivoting
solve2:=proc(eqns0)
   local eqns, sol, maxval, e, v, val, maxe, maxv;
   eqns:=eqns0; sol:=NULL;
   while nops(eqns)>0 do
      maxval:=-1;
      for e in eqns do for v in indets(e) do
         val:=abs(coeff(e, v));
         if val>maxval then
            maxval:=val; maxe:=e; maxv:=v;
         fi;
      od; od;
      sol:=sol, op(solve(maxe, {maxv}));
      eqns:=subs(sol, eqns minus {maxe});
   od;
   return sol; 
end:

# Newton's method for multiple variables
fsolve2:=proc(eqns, initsol, accuracy)
   local sol, oldsol;
   sol:=initsol;
   from 1 to 20 do
      oldsol:=sol;
      sol:=solve({seq(mtaylor(eq, sol, 2), eq=eqns)});
      max(seq(abs(subs(oldsol,v)-subs(sol,v)), v=indets(eqns)));
      if %<accuracy then return sol; fi;
   od;
   printf("***** fsolve2 has failed *****\n");
   return NULL;
end:

Digits:=200: # So accuracy will be to 100 significant digits
accuracy:=10.0^(-0.5*Digits):
printf("Digits=%d\n\n", Digits);

# These are initial values to seed the solutions
unassign('beta', 'a', 'b', 'c', 'd');
init[ 8]:={ beta=0.729, a=-0.204, b=-0.541, c=0.733,
            d[1]=-0.109, d[2]=-1.026}:             # r=0.933
init[ 9]:={ beta=0.715, a=-0.216, b=-0.802, c=0.928, 
            d[1]=1.898, d[2]=-0.600, d[3]=-1.038}: # r=0.930 
init[12]:={ beta=0.840, a=-0.116, b=-0.409, c=0.551, 
            d[1]=0.032, d[2]=-0.822}:              # r=0.956
init[13]:={ beta=0.828, a=-0.125, b=-0.542, c=0.670, 
            d[1]=1.947, d[2]=-0.224, d[3]=-0.930}: # r=0.952 
init[14]:={ beta=0.816, a=-0.130, b=-0.689, c=0.792, 
            d[1]=-0.463, d[2]=-1.007}:             # r=0.946
init[15]:={ beta=0.800, a=-0.140, b=-0.839, c=0.915, 
            d[1]=1.962, d[2]=-0.693, d[3]=-1.036}: # r=0.940
init[19]:={ beta=0.868, a=-0.092, b=-0.650, c=0.734, 
            d[1]=1.975, d[2]=-0.466, d[3]=-0.945}: # r=0.961
init[20]:={ beta=0.857, a=-0.098, b=-0.756, c=0.826,
            d[1]=-0.611, d[2]=-1.000}:             # r=0.955
init[26]:={ beta=0.882, a=-0.080, b=-0.797, c=0.850, 
            d[1]=-0.693, d[2]=-0.997}:             # r=0.961


for n in {8, 9, 12, 13, 14, 15, 19, 20, 26}  do

   printf("n=%d\n", n);

   ##############################################################
   #  This next section computes the polynomial P, then prints  #
   #  information about its critical points and roots.          #
   ##############################################################

   unassign('beta', 'a', 'b', 'c', 'd', 'Property');
   p_prime:=z->(z-a)^(n-3) * (z^2+b*z+c):
   p:=z->int(p_prime(w), w=beta..z):

   if n mod 2=1 then
      eqns:= beta^2+b*beta+c - (beta-a)^2,
             seq(coeffs(rem(p(z), z^2+d[i]*z+1, z), z), i=1..3): 
   else
      eqns:= beta^2+b*beta+c - (beta-a)^2, 
             seq(coeffs(rem(p(z), z^2+d[i]*z+1, z), z), i=1..2),
             p(-1): 
   fi:

   assign(fsolve2({eqns}, init[n], accuracy));

   printf("beta = %0.10f\n", beta):
   printf("P'(z) = (z %+0.10f)^%d (z^2 %+0.10f z %+0.10f)\n", 
      -a, n-3, b, c):
   for i from 1 to 3 do
      if type(d[i], numeric) then
         printf("d[%d] = %0.10f, ", i, d[i]);
      fi;
   od;
   printf("\n");

   roots_of_P:=[fsolve(p(z), z, complex)]:

   # The critical points of P, numbered so that a comes last
   [fsolve(p_prime(z), z, complex)]:
   crit_pts_of_P:=sort(%, (w,z)-> abs(Im(w))>abs(Im(z)) );


   maximum_modulus:=max(seq(abs(zi), zi=roots_of_P));
   printf("A) The maximum modulus differs from 1 by %e\n",
      maximum_modulus-1);
   Property['A']:=abs(maximum_modulus-1)<accuracy;

   mindist:=min(seq(seq(abs(roots_of_P[i]-roots_of_P[j]),
               j=i+1..n), i=1..n));
   printf("B) The minimum distance is %f\n", mindist);
   Property['B']:=mindist>0.1;

   printf("C) The value of beta is %f\n", beta);
   Property['C']:=(beta>0.7) and (beta<0.9);


   distances:=seq(abs(zetaj-beta), zetaj=crit_pts_of_P):
   vary_by:=max(distances)-min(distances);
   printf("D) The distances vary by at most %g, and equal %f\n", 
      vary_by, distances[1]);
   Property['D']:=(vary_by<accuracy) and (distances[1]>0.9);

   printf("E) The value of beta-a is %f\n", beta-a);
   Property['E']:=beta-a>0.9;

   roots_excluding_beta:=
                    select(z->abs(z-beta)>mindist/2, roots_of_P); 
   R:=max(seq( min(seq(abs(zi-zetaj), 
      zetaj=crit_pts_of_P)), zi=roots_excluding_beta));
   r:=min(seq(abs(beta-zetaj), zetaj=crit_pts_of_P));
   printf("F) r = %.10f and r-R = %f\n", r, r-R);
   Property['F']:=(r<0.97) and (r-R>0.02);

   ##############################################################
   # This next section computes the E_k, F_k and c_k, then      #
   # computes the singular values of the coefficient matrix.    #
   # The variables used in the following calculations are:      #
   #  dbeta                    = Delta beta                     #
   #  dzeta[j] = dx[j]+I*dy[j] = Delta zeta_j   for j<=2        #
   #  sumdzeta = sumdx+I*sumdy = sum_{j=3}^(n-1) Delta zeta_j   #
   #  sumdysquared        = sum_{j=3}^(n-1)(Im[Delta zeta_j])^2 #
   ##############################################################
   sumdzeta:=sumdx+I*sumdy:
   for j in [1,2] do dzeta[j]:=dx[j]+I*dy[j]; od:

   # The partial deriv of z_i wrt beta (see Lemma 4 of paper)
   dzdbeta:=proc(zi) 
      global beta, p_prime;
      p_prime(beta)/p_prime(zi); 
   end:

   # The partial deriv of z_i wrt zeta_j (see Lemma 4 of paper)
   dzdzeta:=proc(zi, zetaj)
      global beta, p_prime;
      quo(p_prime(w), w-zetaj, w);
      int(%, w=beta..zi)/p_prime(zi);
   end:

   # Defining E_k and F_k (see section 2 of paper)
   E:=seq( -Re((dzeta[k]-dbeta)/(crit_pts_of_P[k]-beta)), k=1..2),
      (Re(sumdzeta)-(n-3)*dbeta)/(beta-a):
   F:= 0, 0, -sumdysquared/(2*(beta-a)^2);

   roots_on_unit_circle:=
                 select(z->abs(abs(z)-1)<accuracy, roots_of_P);
   m:=nops(roots_on_unit_circle);

   for zi in roots_on_unit_circle do

      E:=E, Re(dzdbeta(zi)/zi) * dbeta 
         +add( Re( dzdzeta(zi, crit_pts_of_P[j])*dzeta[j]/zi ), 
                                                     j=1..2)
         +Re( dzdzeta(zi, crit_pts_of_P[3])*sumdzeta/zi );

      quo(p_prime(w), (w-a)^2, w);
      int(%, w=beta..zi)/(2*zi*p_prime(zi));
      F:=F, -Re(%) * sumdysquared;

   od:

   E:=[seq(evalc(ei), ei=[E])];
   F:=[seq(evalc(fj), fj=[F])];

   unassign('c', 'A');
   sum_E:=add(c[k]*E[k], k=1..m+3):
   sum_F:=add(c[k]*F[k], k=1..m+3);
   variables:=[dbeta, dx[1], dy[1], dx[2], dy[2], sumdx, sumdy]:
   eqns:={seq(coeff(sum_E, v), v=variables), 
              coeff(sum_F, sumdysquared)-1};

   # Find a solution with every c[k]>0 (if possible).
   sol:=solve2(eqns):
   subs(sol, {seq(c[k]>=A, k=1..m+3)});
   simplex[maximize](A, %);
   assign(% union subs(%, {sol}));

   # Check that the solution is correct.
   if max(seq(abs(e), e=eqns))<accuracy then
      values:=seq(c[k], k=1..m+3);
      printf("G) The values of ck range from %f to %f\n",
              min(values), max(values));
      Property['G']:=min(values)>0.3;
   else
      printf("G) The values of ck are incorrect!\n");
      Property['G']:=false;
   fi;

   M:=array([seq([seq(coeff(ei, v), v=variables)], ei=E)]):
   convert(evalf(Svd(M)), list);
   singular_value_7:= sort(%, `>`)[7];
   printf("H) The seventh largest singular value is %f\n", 
      singular_value_7);
   Property['H']:=singular_value_7>0.04;

   unassign('A', 'E', 'F');
   flag:=true;
   for v in ['A','B','C','D','E','F','G','H'] do
      if not Property[v] then 
         printf("This polynomial fails Property %c.\n", v);
         flag:=false;
      fi;
   od;
   if flag then
      printf("This polynomial satisfies Properties A-H.\n\n");
   else
      error("This polynomial fails at least one Property!\n\n");
   fi;
 
od:


==> MapleResults-arxiv-v3.txt <==
MapleResults-arxiv-v3.txt
Created 9-Aug-2007
%auto-ignore (this tells arXiv not to TeX this file)

This file contains the results of executing the Maple code used 
in "Unexpected local extrema for the Sendov conjecture",
by Michael J.Miller
preprint at http://arxiv.org/abs/math/0505424 (v3)


Digits=200

n=8
beta = 0.7290857513
P'(z) = (z +0.2035409790)^5 (z^2 -0.5410836525 z +0.7327229666)
d[1] = -0.1086321521, d[2] = -1.0261297113, 
A) The maximum modulus differs from 1 by 1.000000e-199
B) The minimum distance is 0.479687
C) The value of beta is 0.729086
D) The distances vary by at most 0, and equal 0.932627
E) The value of beta-a is 0.932627
F) r = 0.9326267303 and r-R = 0.100954
G) The values of ck range from 2.195901 to 5.325105
H) The seventh largest singular value is 0.186683
This polynomial satisfies Properties A-H.

n=9
beta = 0.7145672829
P'(z) = (z +0.2157115753)^6 (z^2 -0.8021671918 z +0.9280147829)
d[1] = 1.8979114744, d[2] = -0.6002138711, d[3] = -1.0378453917, 
A) The maximum modulus differs from 1 by 4.500000e-198
B) The minimum distance is 0.240204
C) The value of beta is 0.714567
D) The distances vary by at most 0, and equal 0.930279
E) The value of beta-a is 0.930279
F) r = 0.9302788582 and r-R = 0.084779
G) The values of ck range from 9.182193 to 18.624418
H) The seventh largest singular value is 0.205133
This polynomial satisfies Properties A-H.

n=12
beta = 0.8403619619
P'(z) = (z +0.1155828545)^9 (z^2 -0.4090272613 z +0.5513532168)
d[1] = 0.0318412087, d[2] = -0.8218632350, 
A) The maximum modulus differs from 1 by 5.000000e-199
B) The minimum distance is 0.435871
C) The value of beta is 0.840362
D) The distances vary by at most 0, and equal 0.955945
E) The value of beta-a is 0.955945
F) r = 0.9559448164 and r-R = 0.061946
G) The values of ck range from 0.399962 to 8.238273
H) The seventh largest singular value is 0.090630
This polynomial satisfies Properties A-H.

n=13
beta = 0.8275325585
P'(z) = (z +0.1246203379)^10 (z^2 -0.5415308686 z +0.6699194279)
d[1] = 1.9471118663, d[2] = -0.2239928477, d[3] = -0.9297963841, 
A) The maximum modulus differs from 1 by 2.952000e-196
B) The minimum distance is 0.369159
C) The value of beta is 0.827533
D) The distances vary by at most 1e-200, and equal 0.952153
E) The value of beta-a is 0.952153
F) r = 0.9521528964 and r-R = 0.058014
G) The values of ck range from 1.959707 to 12.208289
H) The seventh largest singular value is 0.114239
This polynomial satisfies Properties A-H.

n=14
beta = 0.8158105092
P'(z) = (z +0.1304708647)^11 (z^2 -0.6885970233 z +0.7916663399)
d[1] = -0.4625126777, d[2] = -1.0072245526, 
A) The maximum modulus differs from 1 by 6.600000e-198
B) The minimum distance is 0.293344
C) The value of beta is 0.815810
D) The distances vary by at most 0, and equal 0.946281
E) The value of beta-a is 0.946281
F) r = 0.9462813739 and r-R = 0.053409
G) The values of ck range from 4.971098 to 25.716096
H) The seventh largest singular value is 0.092233
This polynomial satisfies Properties A-H.

n=15
beta = 0.7999767588
P'(z) = (z +0.1400336168)^12 (z^2 -0.8389864647 z +0.9148263642)
d[1] = 1.9619230987, d[2] = -0.6934774600, d[3] = -1.0361167825, 
A) The maximum modulus differs from 1 by 1.136100e-195
B) The minimum distance is 0.190200
C) The value of beta is 0.799977
D) The distances vary by at most 0, and equal 0.940010
E) The value of beta-a is 0.940010
F) r = 0.9400103755 and r-R = 0.049178
G) The values of ck range from 87.427323 to 406.402550
H) The seventh largest singular value is 0.103553
This polynomial satisfies Properties A-H.

n=19
beta = 0.8684432238
P'(z) = (z +0.0923361850)^16 (z^2 -0.6503807257 z +0.7337221736)
d[1] = 1.9748525252, d[2] = -0.4657476104, d[3] = -0.9448939074, 
A) The maximum modulus differs from 1 by 2.500000e-198
B) The minimum distance is 0.256326
C) The value of beta is 0.868443
D) The distances vary by at most 0, and equal 0.960779
E) The value of beta-a is 0.960779
F) r = 0.9607794088 and r-R = 0.038108
G) The values of ck range from 0.833205 to 30.207740
H) The seventh largest singular value is 0.065778
This polynomial satisfies Properties A-H.

n=20
beta = 0.8570396874
P'(z) = (z +0.0982636528)^17 (z^2 -0.7563752823 z +0.8263310816)
d[1] = -0.6109988420, d[2] = -0.9999492368, 
A) The maximum modulus differs from 1 by 6.460000e-197
B) The minimum distance is 0.212704
C) The value of beta is 0.857040
D) The distances vary by at most 0, and equal 0.955303
E) The value of beta-a is 0.955303
F) r = 0.9553033403 and r-R = 0.036209
G) The values of ck range from 7.706195 to 63.842859
H) The seventh largest singular value is 0.061115
This polynomial satisfies Properties A-H.

n=26
beta = 0.8817716692
P'(z) = (z +0.0797127446)^23 (z^2 -0.7969496845 z +0.8496586550)
d[1] = -0.6932116969, d[2] = -0.9965282945, 
A) The maximum modulus differs from 1 by 3.270000e-196
B) The minimum distance is 0.167449
C) The value of beta is 0.881772
D) The distances vary by at most 1e-200, and equal 0.961484
E) The value of beta-a is 0.961484
F) r = 0.9614844139 and r-R = 0.027395
G) The values of ck range from 4.815278 to 125.076325
H) The seventh largest singular value is 0.045616
This polynomial satisfies Properties A-H.



==> ReadMe.txt <==
ReadMe.txt
Last revised 10-Aug-2007
%auto-ignore (this tells arXiv not to TeX this file)


This archive contains 4 files:

ReadMe.txt
   (This file.)

LocalExtrema-arxiv-v3.tex
   The TeX source file for the paper.

MapleCode-arxiv-v3.txt
   The Maple code for the calculations, referenced in section 5 of the 
   paper.  This can be executed in Maple by copying and pasting, or by 
   using the "read" command, e.g. read("C:/temp/MapleCode-arxiv-v3.txt");
   The output of this code is listed in the file below.

MapleResults-arxiv-v3.txt
   The output of the Maple code from the file above.  This output is
   referenced in section 6 of the paper.

